High-redshift radio galaxies: a potential new source of 21-cm fluctuations

Radio sources are expected to have formed at high redshifts, producing an excess radiation background above the cosmic microwave background (CMB) at low frequencies. Their effect on the redshifted 21-cm signal of neutral hydrogen is usually neglected, as it is assumed that the associated background is small. Recently, an excess radio background above the level of the CMB has been proposed as one of the possible explanations for the unusually strong 21-cm signal from redshift $z\sim 17$ reported by the EDGES collaboration. As a result, the implications of a smooth and extremely strong excess radio background on both the sky-averaged (global) 21-cm signal and its fluctuations have been considered. Here we take into account the inhomogeneity of the radio background created by a population of high-redshift galaxies, and show that it adds a new type of 21-cm fluctuations to the well-known contributions of density, velocity, Ly-${\alpha}$ coupling, heating and reionization. We find that a population of high-redshift galaxies even with a moderately-enhanced radio efficiency (unrelated to the EDGES result) can have a significant effect on the 21-cm power spectrum and global signal in models with weak X-ray heating. For models that can explain the EDGES data, we conduct a large parameter survey to explore their signatures. We show that in such models the 21-cm power spectrum at $z\sim 17$ is enhanced by up to two orders of magnitude compared to the CMB-only standard case, and the shape and time evolution of the power spectrum is significantly modified by the radio fluctuations. These fluctuations are within reach of upcoming radio interferometers. We also find that these models can be significantly constrained by current and future observations of radio sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
